Does Big Data Require Complex Systems? A Performance Comparison Between Spark and Unicage Shell Scripts

The paradigm of big data is characterized by the need to collect and process data sets of great volume, arriving at the systems with great velocity, in a variety of formats. Spark is a widely used big data processing system that can be integrated with Hadoop to provide powerful abstractions to developers, such as distributed storage through HDFS and resource management through YARN. When all the required configurations are made, Spark can also provide quality attributes, such as scalability, fault tolerance, and security. However, all of these benefits come at the cost of complexity, with high memory requirements, and additional latency in processing. An alternative approach is to use a lean software stack, like Unicage, that delegates most control back to the developer. In this work we evaluated the performance of big data processing with Spark versus Unicage, in a cluster environment hosted in the IBM Cloud. Two sets of experiments were performed: batch processing of unstructured data sets, and query processing of structured data sets. The input data sets were of significant size, ranging from 64 GB to 8192 GB in volume. The results show that the performance of Unicage scripts is superior to Spark for search workloads like grep and select, but that the abstractions of distributed storage and resource management from the Hadoop stack enable Spark to execute workloads with inter-record dependencies, such as sort and join, with correct outputs.

==> CSVs/aggregation-execution-time.csv <==
size,realsize,hive,spark,unicage
64,42.50,500,122,80
128,85.84,978,205,167
256,172.71,2163,374,348
512,346.45,3867,703,927
1024,698.00,7992,1368,1971
2048,1406.42,15960,3897,4054
4096,2823.43,30007,7813,8351
8192,5671.80,NaN,15700,17069


==> CSVs/all-loading-rates.csv <==
PlannedVolumes,HDP-Wiki,HDP-Ecom,Unic-Wiki,Unic-Ecom
64,0.9265,0.8395,0.8182,1.0303	
128,0.9058,0.7943,0.8117,0.9085
256,0.7893,0.6588,0.7339,0.7318
512,0.7545,0.7366,0.6780,0.7564
1024,0.7472,0.7242,0.6583,0.7265
2048,0.7521,0.7360,0.6393,0.7360
4096,0.7475,0.7427,0.6442,0.7346
8192,0.7425,0.7279,0.5987,0.7227

==> CSVs/batch-data-loading.csv <==
size,realsize,hadoop,unicage
64,63,68,77
128,125,138,154
256,251,318,342
512,501,664,739
1024,1002,1341,1522
2048,2005,2666,3136
4096,4009,5363,6223
8192,8019,10800,13393


==> CSVs/grep-execution-time.csv <==
size,realsize,hadoop,spark,unicage
64,62.68,211,112,70
128,125.25,392,190,136
256,250.66,774,369,271
512,501.22,1506,690,539
1024,1002.18,2969,1359,1075
2048,2004.77,5895,2671,2146
4096,4008.97,11884,5379,4290
8192,8018.78,24057,18711,8581


==> CSVs/join-execution-time.csv <==
size,realsize,hive,spark,unicage
64,68.16,793,283,5925
128,138.84,1623,593,12873
256,280.79,2895,1468,NaN
512,564.68,5028,3351,NaN
1024,1144.61,9787,7279,NaN
2048,2320.33,18471,15042,NaN
4096,4671.93,37507,30242,NaN
8192,9416.87,71227,60130,NaN


==> CSVs/query-data-loading.csv <==
size,realsize,hdfs,hive,unicage
64,68,81,315,66
128,139,175,562,153
256,251,381,1086,343
512,565,767,2122,747
1024,1145,1581,4265,1576
2048,2320,3152,8486,3152
4096,4672,6291,18267,6360
8192,9417,12937,36610,13030


==> CSVs/select-execution-time.csv <==
size,realsize,hive,spark,unicage
64,42.50,153,91,45
128,85.84,266,148,92
256,172.71,498,270,185
512,346.45,978,501,370
1024,698.00,2097,946,747
2048,1406.42,4597,3218,1504
4096,2823.43,10493,6193,3020
8192,5671.80,25378,13133,6065


==> CSVs/sort-execution-time.csv <==
size,realsize,hadoop,spark,unicage
64,62.68,13044,2756,1552
128,125.25,27894,5088,3208
256,250.66,62578,10101,6446
512,501.22,NaN,20147,NaN
1024,NaN,NaN,NaN,NaN
2048,NaN,NaN,NaN,NaN
4096,NaN,NaN,NaN,NaN
8192,NaN,NaN,NaN,NaN

==> CSVs/wordcount-execution-time.csv <==
size,realsize,hadoop,spark,unicage
64,62.68,1081,205,315
128,125.25,2157,371,636
256,250.66,4266,724,1274
512,501.22,8481,1585,2531
1024,1002.18,17021,2988,5066
2048,2004.77,33611,6725,10309
4096,4008.97,68033,14781,20643
8192,8018.78,NaN,NaN,41409

